3D simulations of the early stages of AGN jets: geometry, thermodynamics and backflow

We investigate the interplay between jets from Active Galactic Nuclei (AGNs) and the surrounding InterStellar Medium (ISM) through full 3D, high resolution, Adaptive Mesh Refinement simulations performed with the FLASH code. We follow the jet- ISM system for several Myr in its transition from an early, compact source to an extended one including a large cocoon. During the jet evolution, we identify three major evolutionary stages and we find that, contrary to the prediction of popular theoretical models, none of the simulations shows a self-similar behavior. We also follow the evolution of the energy budget, and find that the fraction of input power deposited into the ISM (the AGN coupling constant) is of order of a few percent during the first few Myr. This is in broad agreement with galaxy formation models employing AGN feedback. However, we find that in these early stages, this energy is deposited only in a small fraction (< 1%) of the total ISM volume. Finally we demonstrate the relevance of backflows arising within the extended cocoon generated by a relativistic AGN jet within the ISM of its host galaxy, previously proposed as a mechanism for self-regulating the gas accretion onto the central object. These backflows tend later to be destabilized by the 3D dynamics, rather than by hydrodynamic (Kelvin- Helmholtz) instabilities. Yet, in the first few hundred thousand years, backflows may create a central accretion region of significant extent, and convey there as much as a few millions of solar masses.

==> correction3Djet.txt <==
Section 1.

===
"It is possible to distinguish (see e.g Fanidakis et al.
2012): a quasar (radiative) mode powered by a high accre-
tion rate; a jet (or kinetic or radio) mode, when having a
moderate accretion rate; energetic nuclear winds are also
possible (Sadowski et al. 2013)."

What if accretion rate is lower than "moderate"?
Are nuclear winds another mode? Rephrase the last part of the sentence, please.

SC: What I meant is that for lower accretion rate no significative outflow is expected. I wrote "moderate", but I meant "low". I think the best choice is here to simplify.
"It is possible to distinguish (see e.g Fanidakis et al.
2012): a quasar (radiative) mode powered by a high accre-
tion rate; a jet (or kinetic or radio) mode, when having a
low one."

===
"...in which two very energetic jets of relativistic mat-
ter are shot..."

Jets are initially Poynting flux dominated. Do all of them mass load efficiently enough to become mass dominated? Please clarify.

SC: This happens immediately in the simulation. Rephrased:
"two very energetic jets of relativistic matter are shot from the nucleus in opposite direction. 
 Such jets undergo strong interaction/mixing with the surrounding gas, immediately becoming mass dominated (at least, for the scales we resolve). They can propagate ..."

===
"Other authors such as Sheikhnezami et al. (2012); Fendt
& Sheikhnezami (2013) and Sadowski et al. (2013), provided
insights on jet-launching mechanisms, the latter highlight-
ing the importance of codes capable of adopting the correct
general relativistic equations on accretion scales."

There are more recent works studying jet-launching mechanisms. Please include more references.

SC: Added some recent ones.
"Other authors such as \cite{2012ApJ...757...65S,2013ApJ...774...12F} provided insights on jet-launching mechanisms from magnetized accretions disks;  \cite{2012MNRAS.423.3083M} studied accretion flows on spinning black holes in general relativistic magnetohydrodynamic (GRMHD) simulations, finding highly magnetized states that drive inflows and generate stable relativistic jets in agreement with the \emph{Blanford-Znajek} (BZ) jet model (\citealp{Blandford:1977ds}). Also \cite{2013arXiv1307.1143S} and \cite{2013MNRAS.436.3741P} used GRMHD simulations to investigate different disk and magnetic field configurations, that again appear consistent with the BZ model."

===
"In the
aforementioned work by Antonuccio-Delogu & Silk (2010a),
they are a consequence of the fact that local discontinuities
in the entropy -such as those present at the interface be-
tween the jet and the hot spot (HS)- are a vorticity source
term (Crocco’s theorem): thus the driver for them (namely,
the entropy discontinuity at or near the HS) for instance is
present in FRII sources."

Clear but only after third read through. Please rephrase, possibly dividing into two or three sentences.

SC: Rephrased:
"In the aforementioned work by \protect\cite{2010MNRAS.405.1303A}, these backflow are a consequence of local discontinuities in the entropy. In that framework, \emph{Crocco's theorem} states that such discontinuities act as a vorticity source term. Since very large entropy discontinuities are present at the interface between the jet and the Hot Spot (HS), strong vorticity may be naturally generated in FRII sources through this mechanism, driving the backflows."

===
Section 2.1

"Our jets propagate into a hot, isothermal (T = 107 K),
low-density ISM, representative of the diffuse ISM of the
spheroid described above."

Please clarify that the spheroid is non-rotating. Can angular momentum negligible on large scales affect the backflow-driven feeding of BHs?

SC: It has been now clarified in the text. Sure, rotation may affect the angular momentum of the backflowing gas, and thus accretion on the BH; not sure whether to enhance it or to reduce it (I can actually think of arguments going in both directions). Yet, what we wanted to do is to test the Crocco's theorem scenario; so adding rotation would have just made the interpretation more complicated.
I added the following text:
"The spheroid is not rotating, in order to test the scenario described in \ref{sec:intro} in the most straightforward way."

===
"The simulation box we adopt
is the juxtaposition of two cubes,"

Do you mean: "a rectangular box of given size with the jet source in the center"? The "juxtaposition" term is not clear to me. Is the fact that there are two cubes, not one rectangular box, important?

AND

"We also adopt the Multigrid/Pfft hydro-
solver in FLASH"

A couple of sentences explaining the numerical algorithm in more detail would be helpful for a reader not familiar with FLASH.

SC: the two go together. The easiest way to have non-cubic simulation boxes in FLASH is to have composition of cubic ones; but this requires the use of an appropriate solver. The solver has now been explained a bit in the text.

"We adopt a rectangular simulation box, with a volume of $[60\times60\times(2\cdot60)]\, \rm{kpc^{3}}$, so that the jet can be shot from the centre and propagate parallel to the longest side. We had FLASH dealing with it as the juxtaposition of two cubic cells, through the use of the Multigrid/Pfft hydro-solver, capable of dealing with simulation boxes of such composite (non-cubic) shape. 
\emph{Multigrid} refers to the algorithm capability of dealing with grids with non-uniform resolution (as many in FLASH can); Pfft explicitates that Fourier transforms are executed wih parallel solvers on the whole domain, instead of serial solvers applied block-by-block by local processors. This improves the algorithm scalability and fixes an important load imbalance of some original Multigrid methods."


===
"the simula-
tion volume is dicotomically divided on-the-fly in blocks,
until the user-set refinement criteria are no longer verified
(i.e. gradients calculated on the grid are not too large),
or the chosen maximum refinement level lmax is reached."

Dicotomically?
What are the user-set refinement criteria? Give details, if possible, so that your simulations are reproducible.

SC: Rephrased: 
"the simulation volume is recursively divided on-the-fly in blocks, splitting in half along each direction at each level of refinement (e.g. in 3D every block is split in 8 equal parts). This goes on until the user-set refinement criteria are no longer verified (i.e. gradients calculated on the grid are not too large), or the chosen maximum refinement level $l_{max}$ is reached.
We use the FLASH's default refinement criteria, based on Loehner’s error estimator, set to $0.8$ for refinement and $0.6$ for de-refinement."


===
"In this
way, with the maximum grid refinement level, we have
6 × 104 pc/8/29 ≃ 14.6 pc ..."

Does this refer to the smallest cell size?

SC: Yes. Rephrased:  
"In this way, we have a smallest cell size of $6\times10^{4}pc/8/2^{9}\simeq14.6$ pc"

===
Section 2.2
"halo central velocity dispersion σV"

Later on you use \sigma_v (lower case).

SC: true. Fixed in all the text.

===
"From these two parameters, one can analytically calculate
the halo central (dark matter) density ρc
halo and its virial radius rvir ."

Give formulae, please.

SC: done in the text.

===
"for the jet total mechanical power Pjet we
follow Eq. 9 of Liu, Jiang & Gu (2006)"

How does this formula agree with jet power coming from numerical simulations of Tchekhovskoy and others?

SC: Both authors agree on the fact the jet is ultimately powered by a Blandford-Znajek mechanism, so the formulas agree on the fundamental grounds; yet a direct comparison is complicated without further assumptions, because Liu et al. consider the power scaling with the BH mass, while the others use directly the BZ formula (or some modification of it), that depends on the BH spin and magnetic field.
I would just write (included in text):
"for the jet total mechanical power Pjet we
follow Eq. 9 of Liu, Jiang & Gu (2006) 
[...]
where Pjet is expressed in Watt; this assumes that the jet
power ultimately comes from BZ process, as supported by
recent GRMHD simulations (e.g. Tchekhovskoy, McKinney
& Narayan 2012)."
(reference to BZ process was added above)

===
"By logarithmic step variation, this happened for pjet =
106 PFLY (here the FLY unit system is used) or 1.8 × 10−9
Pa for nearly all the runs."

Please rephrase and clarify.

SC: rephrased. I agree that it was confusing. Hope it is better now.
"We limit ourselves to the supersonic case -where the system is not supposed to be very sensitive to this parameter- pushing towards the edge of the transonic case ($\mathcal{M}_{int}\sim4$). In order to approach these values, we had to set $p_{jet}=10^{6}$PFLY (i.e .$1.8\times10^{-9}$Pa). For the highly supersonic runs, we have safely set a value of $p_{jet}$ ten times smaller."

===
Section 3.

"until the forming cocoon reches a well-defined
shape"

reaches

SC: OK.
===
Figures 2, 3 & 8

Figs. 2, 3 & 8 were plotted in Visit. The reviewer of this paper (me) is aware of a particular flaw of Visit (or at least of its most recent versions) when plotting pseudocolor plots in the log scale. May I ask you to verify that the colour scale is rendered properly? For this purpose let us take Fig. 2, create an expression in Visit: "log(dens)", and then plot it using linear scale with the limits corresponding to the limits in Fig. 2. Is the pseudocolor plot the same?

SC: In the attached picture you may see that no bug is displaying. Left: old figure 2 (1st panel); right: the same picture obtained following your instructions. One can tell them apart by the legend, but they show the same colours.

===
Section 5

"constantly outnumbers QC (negative feedback) by an
order of magnitude"

Please remind how Q_C is defined.

SC: done.
"constantly outnumbers by an order of magnitude the exchanged heat $Q_C$ (calculated as integral in the temperature/entropy state diagram), associated to the negative feedback. This also points … "

===
Section 6.1

"Within the jet-cocoon system we can distinguish few flow
structures (see Figure 9) with different (and time-varying)
levels of regularity."

The reference to Fig. 9 is premature.

SC: it has been dropped.

===
"In order
to understand how much this backflow can affect the cen-
tral SMBH, we plot in Figure10 the evolution of the total
gas mass"

Figure10

SC: fixed.
===
Figure 8

What is the size of the boxes?
The vector fields are not readable. Please increase the size of the arrows and do not plot two vector fields on the same plot. You may consider plotting the expansion velocity in the left half and the backflow velocity in the right.

SC: The pictures have been changed according to the indications. I increased the arrow size as much as possible withouth making the field too crowd.
The caption now reads:
"Central slices of run dj-250p6, at $t_{age}=0.6$, $1.1$ and $2.1$ Myr. Box size: $7$ by $7$ kpc. The background shows the gas density (pseudocolor plot). The arrows trace the velocity field $\vec{v}$. Left half (blue to white): backflow velocity only, i.e. $\vec{v}\cdot\hat{z}<0$. Right half (black to white): projected expansion velocity on the x-y plane (i.e. where $x\cdot v_{x}+y\cdot v_{y}>0$).	Contours at $0.35$, $0.5$, and $1$ kpc distance from the centre are also shown as black circles."

===
"In 3D, the
volume expansion is faster, occurring in one more dimension."

Does it mean that these 2D simulations had "d/dz" symmetry instead of axisymmetry? Did anyone simulated jet propagation in axisymmetry?

SC: Added clarification right after that: 
"This is because those simulations were run in $d/dz$ symmetry, in order to include a non-axisymmetric cold gas component. It will not be case in axisymmetry (2.5D simulations); for instance as in \cite{Walg:2013ifa}, who study the cocoon morphology, too, though with a different equation of state for the gas."
===
"we
plot the magnitude of the specific angular momentum j =
r ∧ v and the vorticity ζ = ∇ ∧ v in spherical bins for run
dj-250p6."

Should one not use cross (x) for the cross product instead of ∧?

SC: the cross is sometimes used for the scalar product, so it'd be somehow ambiguous.
Using the wedge symbol may sound a bit unusual to some readers, but it shouldn't be mistaken.

===
Section 6.2

"m = V cos φ/cs"

Define phi angle

SC: done.
"($V$ being the relative velocity between the backflow and one of the two interfaces, while $\phi$ is the angle $V$ makes with such interface, and $c_s$ is the sound speed)."

===
caption of Fig. 12: "from the outermost contour in-
ward)."

Missing parenthesis.

SC: fixed

===
"the same asin Figure 8"

as in

SC: fixed
===
Section 7

"CSSs or GPSs"

What are they? Define, please.

SC:"(such as the \emph{Compact Steep Spectrum} sources, \emph{CSSs}, or the \emph{Gigahertz Peaked Spectrum} sources, \emph{GPSs})"

===
"internal jet pressure pj et"

p_{jet}

SC: fixed

===
"When this happens (or not long after), the jets
develop extended lobes, thus turning from a compact to an
extended source, while the cocoon (now damaged) is still
confined to the innermost 5-10 kpc."

What if the jet does not break the cocoon? Would it look like a FRI object? 

SC: This is what we think on the occurrence (added to the text right after the sentence you quoted above):

"Indeed, any supersonic jet run for long enough will eventually break through its cocoon, since the latter is expanding at the speed of sound; it just has to recover the delay accumulated in phase C (when the cocoon was already expanding but the jet was not advancing). It is however possible that the central engine is switched off before this happens; but this scenario will be different -for instance- from FRI sources, because not only the HS, but also the jets will fade and start mixing with the surrounding gas."
	
